The Link Between Morphology and Structure of Brightest Cluster Galaxies: Automatic Identification of cDs

We study a large sample of 625 low-redshift brightest cluster galaxies (BCGs) and link their morphologies to their structural properties. We derive visual morphologies and find that ~57% of the BCGs are cD galaxies, ~13% are ellipticals, and ~21% belong to the intermediate classes mostly between E and cD. There is a continuous distribution in the properties of the BCG's envelopes, ranging from undetected (E class) to clearly detected (cD class), with intermediate classes (E/cD and cD/E) showing the increasing degrees of the envelope presence. A minority (~7%) of BCGs have disk morphologies, with spirals and S0s in similar proportions, and the rest (~2%) are mergers. After carefully fitting the galaxies light distributions by using one-component (Sersic) and two-component (Sersic+Exponential) models, we find a clear link between the BCGs morphologies and their structures and conclude that a combination of the best-fit parameters derived from the fits can be used to separate cD galaxies from non-cD BCGs. In particular, cDs and non-cDs show very different distributions in the $R_e$--$RFF$ plane, where $R_e$ is the effective radius and $RFF$ (the residual flux fraction) measures the proportion of the galaxy flux present in the residual images after subtracting the models. In general, cDs have larger $R_e$ and $RFF$ values than ellipticals. Therefore we find, in a statistically robust way, a boundary separating cD and non-cD BCGs in this parameter space. BCGs with cD morphology can be selected with reasonably high completeness (~75%) and low contamination (~20%). This automatic and objective technique can be applied to any current or future BCG sample with good quality images.

==> L07_BCG_RFFREMORPH_table.dat <==
1011   1013   227.107346   -0.266291   0.091   748   1.527   5.38   0.08190   1.752   cD   Clear halo; perhaps interacting  
1023   1025   153.409478   -0.925413   0.045   790   1.908   6.25   0.05052   1.374   cD   Clear halo; interacting with fainter galaxies  
1064   1075   153.437067   -0.120224   0.094   875   1.312   4.49   0.02648   1.086   E/cD       
---   1027   191.926938   -0.137254   0.088   1020   1.063   4.42   0.06594   1.903   E   Interacting/merging with bright early-type  
---   1389   202.337884   0.749685   0.080   853   1.044   6.02   0.01990   1.087   E/cD   Faint/small halo  
2040   2050   17.513187   13.978117   0.059   759   2.408   9.77   0.04122   1.224   cD   Several bright-ish companions  
1052   1058   195.719058   -2.516350   0.083   749   1.627   4.89   0.04694   1.455   cD   multiple merger  
1034   1036   192.308670   -1.687394   0.085   771   0.977   4.86   0.02102   1.115   E       
1041   1044   194.672887   -1.761463   0.084   771   2.318   5.64   0.05023   1.280   cD   Very large, elongated halo; some faint companions  
---   1126   192.516071   -1.540383   0.084   878   2.039   9.12   0.04520   1.348   cD   Interacting with faint companions  
3002   3004   258.120056   64.060761   0.080   1156   1.667   4.81   0.02561   0.991   cD       
3096   3283   135.322540   58.279747   0.098   756   1.866   6.96   0.05535   1.144   cD   Merging with bright companion  
1045   1048   205.540176   2.227213   0.077   828   0.883   2.52   0.10689   11.280   E/cD   Multiple merger  
1003   1004   184.421356   3.655806   0.077   966   1.753   4.75   0.05233   1.225   cD/E   Interacting/merging with early-type  
---   1456   173.336242   2.199054   0.099   746   1.696   8.09   0.02573   1.128   cD       
1053   1061   228.220703   4.514004   0.038   789   0.875   7.54   0.01749   1.074   cD       
2163   2074   314.975446   -7.260758   0.079   765   1.231   8.03   0.04481   1.315   E/cD       
2002   2002   358.557007   -10.419200   0.076   812   2.660   11.12   0.03832   1.201   cD   Many faint and bright-ish companions  
2006   2013   10.460272   -9.303146   0.056   903   1.433   1.62   0.04140   1.477   cD   Several faint companions  
1355   1460   175.554108   5.251709   0.097   1074   0.952   5.30   0.01557   1.052   cD   interacting with faint galaxy; faint but clear halo  
1058   1069   184.718166   5.245665   0.076   721   1.988   7.98   0.04144   1.251   cD   Interacting with faint galaxies  
1002   1002   159.777581   5.209775   0.069   800   1.740   8.40   0.03838   1.321   cD/E   Clear halo  
---   1276   183.271286   5.689677   0.081   729   0.995   5.30   0.02142   1.151   E       
1039   1042   228.808792   4.386210   0.098   857   1.800   8.77   0.04365   1.205   E/cD   Some halo? faint companions  
---   3332   124.471428   40.726395   0.063   802   1.463   6.40   0.08125   2.639   SB0       
3011   3028   204.034694   59.206401   0.070   872   2.120   7.86   0.08172   1.556   cD   Several faint companions  
1001   1001   208.276672   5.149740   0.079   746   1.820   7.85   0.02720   1.128   E/cD       
3004   3012   255.677078   34.060024   0.099   1127   1.717   3.54   0.08433   1.949   cD   Late merger?  
---   3094   254.933115   32.615319   0.098   875   1.291   3.50   0.02878   1.069   cD   Very faint companions  
---   1066   202.795126   -1.730259   0.085   814   1.942   9.09   0.03653   1.161   E/cD   Interacting/merging with bright galaxy and fainter one  
---   2214   321.599487   10.777511   0.095   741   0.818   3.98   0.02260   1.199   E       
2096   2109   359.836166   14.670211   0.093   786   1.161   6.56   0.03572   1.242   cD/E       
2085   2085   334.197449   -9.724778   0.094   806   0.779   3.43   0.02861   1.348   cD       
2027   2035   4.177309   -0.445436   0.065   1084   1.436   8.89   0.02417   1.168   cD   Several companions  
---   3084   118.360820   29.359459   0.061   781   1.584   3.95   0.06632   1.382   cD   Several faint and bright companions  
---   3347   119.679733   30.773809   0.076   902   1.354   6.04   0.01470   1.019   E/cD       
---   1283   125.745443   4.299105   0.095   754   2.747   10.47   0.04483   1.094   cD   several faint-ish companions  
---   1039   186.878093   8.824560   0.090   846   1.962   6.94   0.06100   1.965   cD   Clear halo, bright companion (dumbbell galaxy)  
---   1401   164.865480   9.835698   0.064   748   1.399   4.96   0.03680   1.242   cD   Very faint companions  
---   3349   251.933502   29.941900   0.100   884   1.576   3.91   0.02919   1.107   cD   Interacting/merging with Es  
---   3031   247.159304   39.551216   0.030   755   1.462   3.03   0.05071   1.712   cD   Classical cD with several bright companions  
2020   2026   14.067146   -1.255370   0.044   933   2.299   6.97   0.03454   1.075   cD   Classical cD  
---   2159   340.760847   -0.231086   0.056   915   0.844   5.43   0.01598   1.112   E/cD   Bright-ish companion  
---   1166   165.188904   10.553179   0.036   754   2.173   11.13   0.03313   1.245   cD   asymmetric halo; interacting with companion  
---   3016   127.131897   30.431299   0.050   822   1.944   6.81   0.03855   1.214   cD   Classical cD with many companions  
---   3065   180.057933   56.250681   0.065   724   1.751   10.03   0.03588   1.213   cD   Very bright companion merging with it  
---   3500   233.393090   33.699623   0.078   892   1.052   3.50   0.02510   1.226   cD       
---   3005   239.583344   27.233419   0.090   974   1.823   4.89   0.06214   1.118   cD   Several companions  
1227   1291   240.306328   -0.586547   0.056   685   0.889   3.05   0.08985   2.432   S0/SB       
1009   1011   198.056611   -0.974486   0.085   631   1.862   6.64   0.04774   1.182   E/cD   Some halo visible  
1102   1132   191.713394   0.296990   0.089   708   1.774   6.21   0.03737   1.287   cD   Many faint companions; elongated  
2049   2069   16.841087   14.273220   0.075   720   1.509   7.72   0.04320   1.744   cD   Many faint companions  
1132   1170   195.142731   -2.134062   0.085   633   1.319   4.85   0.01675   1.042   cD/E   some faint companions nearby  
3160   3599   255.490869   59.581251   0.087   691   1.625   10.03   0.03507   1.519   E   Several very bright companions  
---   3529   123.721771   45.792034   0.041   596   1.201   6.18   0.02156   1.110   cD       
1018   1020   214.398045   2.053215   0.054   605   1.317   5.20   0.03154   2.163   cD   Several bright companions; could be merging  
---   1372   201.765636   1.335728   0.080   677   1.861   6.55   0.02575   1.089   cD   faint companion  
---   1155   212.022028   5.417545   0.087   676   1.483   5.06   0.04833   1.452   cD   Interacting with fainter companions  
2033   2086   350.734863   -10.045585   0.083   599   1.830   9.56   0.01712   1.055   cD   Interacting/merging with faint-ish galaxy  
2015   2018   13.966185   -9.985606   0.055   596   1.509   4.86   0.02368   1.125   cD       
1015   1017   182.570053   5.386033   0.077   596   2.665   8.84   0.12762   1.621   cD   Large halo, some faint companions, faint second nucleus  
1014   1016   175.299194   5.734800   0.098   660   1.653   4.47   0.05280   1.212   cD   Some faint companions  
1209   1267   149.160889   -0.358020   0.087   615   1.668   6.47   0.03772   1.428   cD   several faint companions  
1070   1080   231.987640   3.374150   0.085   710   1.409   3.61   0.03519   1.075   cD       
1134   1172   184.369308   4.183320   0.079   670   0.951   2.79   0.07285   2.202   SBa/S       
1038   1041   179.370727   5.089062   0.076   678   1.389   6.09   0.02238   1.047   cD       
---   3531   253.572621   37.622384   0.064   660   1.209   5.80   0.03624   1.359   cD   Several faint and bright companions  
3020   3050   232.311005   52.863998   0.073   635   1.665   5.90   0.05662   1.609   cD   Classical cD with many faint companions  
3021   3051   247.437027   40.811657   0.030   597   1.578   6.59   0.04260   1.772   cD   Very smooth classical cD; double nucleus  
1000   1000   202.543014   -2.105010   0.087   648   1.132   4.75   0.08821   1.919   E   Close pair, merger in process  
---   2007   339.229631   13.225889   0.089   680   1.229   4.49   0.01832   1.016   E/cD   Some halo; several companions  
---   2001   351.083687   14.647128   0.042   695   1.688   4.76   0.06442   1.707   cD   Many faint companions  
2195   2169   353.856978   1.059060   0.085   643   1.569   5.03   0.03116   1.290   cD   Several faint companions  
3063   3140   151.312164   53.148991   0.045   637   1.283   4.63   0.03653   1.214   cD   Several companions  
3023   3176   122.535500   35.275284   0.084   627   1.482   5.13   0.02032   0.996   cD   Several companions  
3038   3518   122.767983   35.985638   0.083   598   1.838   8.88   0.03765   1.325   cD   Several bright companions  
---   3055   116.678550   30.997074   0.058   675   1.855   8.09   0.05618   1.183   cD   Several very bright companions  
---   3020   156.256653   47.841850   0.063   613   1.735   7.91   0.04182   1.334   cD   Bright-ish companion  
---   3319   180.066452   52.668152   0.064   601   1.136   3.58   0.03215   1.282   E/cD   Come faint companions  
---   3513   127.188904   32.557224   0.093   635   0.843   1.78   0.05638   2.122   E/S0       
---   3339   127.152398   32.609313   0.093   601   0.890   4.09   0.02006   1.162   E/S0       
---   1275   133.820208   4.467816   0.072   617   1.452   7.67   0.02848   1.172   cD   Interacting with bright S0 and fainter galaxies  
---   3025   173.705408   49.077633   0.033   661   2.074   8.96   0.10881   1.504   cD   Classical cD with faint-ish companions  
---   3038   191.850945   54.987029   0.083   625   1.322   6.84   0.02553   1.083   cD       
---   3043   168.849457   54.444099   0.070   621   1.402   3.52   0.06610   1.551   cD   Off-centre nucleus  
---   3018   176.839203   55.730099   0.052   684   2.182   11.08   0.03348   1.104   cD   Bright companion  
---   3123   243.725769   37.185139   0.058   629   1.016   4.82   0.10129   2.789   Sa+E   Merger of bright galaxies  
---   3074   225.283153   47.276597   0.088   705   1.981   10.57   0.05713   1.296   cD   Ongoing merger with bright galaxies  
---   3630   243.239578   37.396145   0.068   693   0.707   3.88   0.03053   1.460   S0       
---   3404   214.667435   56.469547   0.075   683   1.818   7.72   0.03313   1.174   cD   Several faint companions  
---   3478   235.254776   47.573772   0.074   617   1.196   5.68   0.01564   1.060   cD       
---   2167   46.378521   -0.404998   0.028   668   0.769   5.01   0.02522   1.235   cD       
---   1247   165.239221   10.505479   0.035   713   0.881   5.25   0.02433   1.936   E+E+E   triple merger of bright Es  
---   3166   238.758017   41.578342   0.034   623   1.273   5.51   0.02668   1.042   E       
---   3326   245.763013   37.922377   0.031   609   1.123   2.61   0.05782   2.276   cD   Classical cD with faint companions  
---   3027   230.217697   48.660728   0.074   670   1.395   2.70   0.02466   0.960   cD   Classical cD with many faint companions  
1181   1221   232.303085   -0.252197   0.087   539   1.379   4.70   0.00986   0.979   cD   interacting with nearby bright spiral?  
1328   1422   201.942261   0.967848   0.082   536   1.733   13.52   0.03300   1.214   cD/E   some faint companions  
---   1024   199.819712   -0.995440   0.083   579   1.405   4.14   0.02290   1.039   E   Some halo??  
1073   1109   170.726368   1.114404   0.074   536   2.430   12.79   0.06030   1.225   cD       
2050   2058   26.922327   12.969585   0.073   526   2.221   14.00   0.02925   1.152   cD       
---   1442   195.281418   -3.447940   0.085   533   1.232   4.79   0.02373   1.316   cD/E   Several companions  
3129   3249   118.934883   41.203941   0.074   541   1.751   6.12   0.03745   1.253   cD   Several companions  
---   3152   258.845795   57.411190   0.029   583   1.338   4.96   0.03924   1.419   cD   Faint companions  
3105   3229   134.652206   54.317371   0.086   547   1.676   6.11   0.02952   1.213   cD   Many faint companions and a bright one  
3110   3237   131.971132   53.876179   0.046   542   1.064   3.76   0.03014   1.267   cD   Many companions  
1049   1054   188.758105   1.798649   0.079   577   1.354   5.98   0.04387   1.368   cD/E   Very faint companion  
1341   1026   155.632477   2.360805   0.072   580   1.038   5.68   0.02848   1.274   E   Possible interaction with S0  
---   1079   170.385681   2.887257   0.049   576   1.019   5.66   0.02300   0.931   E/cD   Some halo  
1162   1200   216.197540   2.664420   0.054   592   1.502   6.09   0.03026   1.285   cD/E   clear halo but not very large  
---   1032   218.496396   3.778001   0.029   570   1.327   4.82   0.05464   1.518   cD   Interacting with fainter galaxies; bright star nearby  
---   2178   326.019617   -8.459660   0.053   522   1.601   6.86   0.21227   4.108   SBb       
---   2009   325.703298   -6.868520   0.053   573   1.476   6.31   0.04979   1.458   cD   Many faint and bright companions  
---   3450   118.661620   37.253410   0.080   548   1.121   5.12   0.08107   2.126   SBab       
3028   3064   136.945343   52.071552   0.061   577   1.122   2.73   0.08060   2.273   SBab       
3009   3026   136.976868   52.790531   0.098   583   1.269   5.55   0.01928   1.072   cD/E   Faint-ish companion  
---   3121   116.398903   33.963001   0.063   529   1.372   7.36   0.03062   1.178   E/cD       
1075   1088   157.097826   3.758740   0.073   591   2.628   10.21   0.04881   1.144   cD   Several bright companions  
---   3088   146.689377   54.426929   0.046   556   0.983   3.37   0.03464   1.214   cD       
1097   1122   155.883698   0.173800   0.095   545   1.507   5.96   0.02224   1.085   cD   Several fainter companions  
1036   1038   151.886101   0.594154   0.097   550   1.080   4.44   0.05390   1.642   E   Interacting with fainter galaxies (bright star nearby)  
1189   1235   148.389954   0.923651   0.096   570   0.836   2.21   0.03278   1.203   cD/S0   faint  
1257   1327   221.374664   3.924038   0.063   583   1.422   12.42   0.02149   1.178   E/cD   Some faint halos  
3026   3059   257.452788   34.458987   0.086   530   1.655   5.56   0.04012   1.178   cD   Several companions  
---   3474   170.658312   59.315403   0.052   547   0.732   4.60   0.01827   1.159   cD   Some bright companions  
2019   2049   334.064966   -9.333253   0.084   555   1.816   5.15   0.03126   1.165   cD       
3000   3023   163.402374   54.867939   0.072   556   1.549   7.44   0.03832   1.336   cD   Bright-ish companion  
---   3015   172.174972   54.172256   0.069   523   1.481   6.49   0.03583   1.265   cD/E       
---   3003   177.024582   54.646278   0.060   535   1.202   7.77   0.04351   1.171   cD       
---   3036   119.821240   27.154470   0.097   561   1.995   9.48   0.06079   1.830   cD   Several faint companions  
3232   3167   162.300415   57.837254   0.073   526   1.453   4.53   0.03705   1.213   cD   Several companions  
3159   3424   160.897201   58.106300   0.073   582   1.112   3.90   0.03426   1.242   cD   Clear extended but faint halo; faint companions  
---   3275   171.754807   54.377361   0.070   570   0.893   5.36   0.02606   1.181   E       
---   3505   168.651856   54.759869   0.071   543   0.829   2.05   0.06097   1.934   S0       
---   3105   192.174457   55.062303   0.084   556   1.232   4.40   0.02696   1.166   cD       
---   3041   229.991547   51.313061   0.078   555   1.714   8.49   0.03853   1.330   cD   several very faint and one very bright companion  
---   3110   253.948746   32.289776   0.089   556   1.043   3.11   0.03768   1.176   cD       
2097   2110   338.799835   -1.147185   0.090   542   1.814   8.17   0.05312   1.368   cD/E       
---   3206   196.777664   55.830841   0.094   554   0.985   4.87   0.03588   1.321   E/cD       
---   3117   208.160571   46.349855   0.062   536   1.022   4.71   0.04966   2.347   cD   Several faint companions  
---   3113   212.517456   41.755798   0.094   573   1.350   4.99   0.02783   1.178   cD   Several companions  
1275   1357   168.502477   -0.336521   0.100   536   2.209   8.90   0.04759   1.372   cD   Faint companions  
1078   1091   232.638733   -0.809294   0.077   523   2.164   10.92   0.03513   1.172   cd/E   Several faint companions  
---   1223   241.315277   0.138098   0.060   506   0.899   5.78   0.01874   1.132   E/cD   weak/small halo?  
1116   1149   214.457764   0.510972   0.052   500   0.886   6.65   0.01524   0.996   E/cD   Asymmetric halo  
1017   1019   227.847984   -0.059266   0.091   509   1.588   5.17   0.03034   1.104   cD   Clear envelope, several bright companions  
1153   1189   201.573378   0.221495   0.083   517   2.033   6.58   0.05718   1.466   cD   large halo  
---   2111   11.437492   15.451698   0.078   500   1.605   6.23   0.01767   1.059   cD       
2004   2005   18.248216   15.491292   0.043   506   1.683   4.78   0.07246   2.059   cD   several faint-ish companions  
1044   1047   197.329544   -1.622527   0.083   521   1.730   6.03   0.04282   1.218   cD       
---   1118   181.112763   1.895996   0.020   502   1.467   4.83   0.02699   1.118   cD   Faint companions  
---   1135   156.003394   1.511171   0.097   508   1.832   9.23   0.04127   1.384   E/cD   Interacting with fainter galaxies  
---   1050   206.107483   2.109926   0.072   514   1.348   5.53   0.02686   1.260   cD       
1095   1120   183.031327   2.923957   0.076   516   1.063   7.18   0.02443   1.099   E   Bright star not too far  
1030   1030   206.135651   2.954092   0.077   511   1.197   5.24   0.03039   1.240   E/cD       
1085   1103   227.497513   3.003070   0.092   513   1.637   7.70   0.04129   1.288   cD   Interacting with bright-ish galaxy  
---   1139   228.312942   2.816904   0.101   514   1.965   7.71   0.04131   1.091   cD   Faint companion  
2012   2020   328.525311   -8.642869   0.074   505   1.969   8.73   0.04337   1.208   cD   Merging with another cD/E  
2038   2048   323.376780   -8.640782   0.095   513   1.433   7.05   0.03146   1.215   cD/E   faint debris nearby  
1076   1090   159.769546   4.647476   0.069   509   2.581   9.90   0.04941   1.200   cD       
3033   3076   201.318787   59.079563   0.074   497   0.924   3.43   0.02100   1.175   cd/E       
---   1179   183.664703   5.467700   0.078   505   1.329   4.26   0.01851   1.028   cD/E       
1112   1144   190.016998   6.021418   0.075   497   1.307   5.67   0.02410   1.126   E/cD   Some faint companions  
3044   3103   243.491989   49.189606   0.058   507   1.176   7.33   0.04137   1.260   cD   Several faint companions  
3049   3114   203.264365   60.117698   0.072   503   1.819   14.00   0.07064   1.444   cD   Dumbbell  
---   3196   244.638832   43.081435   0.060   512   1.341   4.26   0.05523   1.664   cD   Several merging companions  
1158   1196   204.901840   -2.678148   0.094   504   1.260   6.32   0.02620   1.099   E/cD   some halo  
1191   1239   202.191391   -2.253408   0.087   519   1.075   3.91   0.02481   1.167   E   Interacting with bright companion  
1024   1151   226.688034   -1.231706   0.071   500   1.628   5.54   0.05307   1.407   cD   Extended halo with faint companions; bright star nearby  
---   2011   340.382812   12.580300   0.100   520   1.887   7.13   0.03080   1.238   cD/E   Several faint companions  
---   2212   352.625858   13.905632   0.091   520   1.226   5.05   0.03688   1.267   cD/E   Bright companion with tidal tail  
2095   2071   3.923200   14.689091   0.084   514   1.409   5.00   0.04212   1.389   cD       
---   2039   337.929962   -8.408812   0.082   505   1.478   5.25   0.03094   1.354   cD   Faint companion  
3035   3080   180.779648   51.675157   0.062   501   1.377   5.33   0.02579   1.135   cD   Very faint and very bright companions  
3069   3011   182.193802   53.333698   0.082   524   1.990   6.26   0.03917   1.123   cD       
---   3017   134.633438   38.493233   0.093   503   2.682   14.00   0.07089   1.441   cD   Several bright-ish companions  
---   3476   178.377396   52.689400   0.070   502   1.487   6.33   0.02865   1.176   cD   Some faint companions  
---   3499   134.771454   37.553604   0.094   518   0.633   5.77   0.01600   1.023   E       
---   3539   170.110355   59.853045   0.054   502   1.026   5.05   0.05162   1.986   E       
3210   3463   203.210556   59.512501   0.073   516   0.705   2.11   0.07729   2.905   S0       
---   1404   140.230966   6.836802   0.079   498   0.894   6.40   0.02180   1.154   E/cD   Small halo  
---   3270   174.268889   55.582418   0.063   515   1.066   2.75   0.10270   6.983   Sa/S0   Merging with early type  
---   3091   244.333934   34.901646   0.031   515   2.293   8.03   0.13436   3.992   cD   Several faint companions (bright star nearby)  
---   3583   242.807663   36.973385   0.067   512   1.306   4.87   0.02180   1.087   cD   Some faint companions  
---   3078   224.020386   47.453453   0.086   518   1.449   6.65   0.02526   1.144   cD   Some faint-ish companions  
---   3314   224.640015   47.497616   0.086   519   1.556   5.58   0.03123   1.164   cD   Two bright companions  
---   1159   134.169693   5.896487   0.095   499   1.482   4.23   0.01986   1.072   cD   Companion?  
---   1261   186.389388   9.391501   0.091   520   1.952   9.62   0.04153   1.405   cD       
---   3087   239.122620   27.576832   0.089   520   1.033   6.37   0.01597   0.979   cD       
1114   1147   195.168803   1.069040   0.081   493   2.612   13.21   0.08025   3.092   cD   Several faint companions  
---   2093   17.363300   14.259700   0.060   462   1.079   4.81   0.02875   1.317   cD   Merging with faint-ish galaxy  
2021   2027   10.799266   15.267281   0.079   481   1.824   9.69   0.02211   1.091   cD/E   Several companions  
1125   1112   190.552750   -2.147356   0.084   453   1.472   3.58   0.03680   1.180   cD   Faint companions  
1163   1111   200.758774   -1.711398   0.085   463   1.804   7.75   0.01528   1.061   cD   Interacting with fainter galaxy  
---   3465   243.044006   47.906441   0.094   465   1.573   10.40   0.02050   1.057   cD   Several faint companions  
---   3143   261.861601   58.516551   0.028   469   1.698   9.98   0.03772   1.531   cD   Very bright companion  
3024   3057   242.403900   53.041233   0.063   468   1.308   4.43   0.02503   1.102   cD   Several faint and faint-ish companions  
---   1360   183.463898   2.801600   0.075   448   0.837   3.29   0.11013   3.010   S0   Clear disk  
---   1364   187.675888   3.163900   0.081   478   0.873   5.86   0.02400   1.411   E/cD       
1069   1083   149.340302   1.209500   0.063   473   2.518   14.00   0.06256   1.584   E/cD   Bright star nearby  
1019   1021   195.726154   3.317417   0.071   496   1.061   6.17   0.02191   1.128   E   Some halo?; medium companion  
2126   2149   344.855499   -9.496600   0.080   450   1.372   6.87   0.01948   1.090   cD       
2036   2047   24.314061   -9.197611   0.041   455   1.518   4.65   0.05804   1.471   cD   Many very faint companions  
1004   1005   149.717402   1.059187   0.081   458   1.759   8.20   0.15796   2.758   E/cD   Interacting with LSB  
---   1059   156.466588   1.190616   0.097   478   1.479   6.74   0.02631   1.164   E/cD   Bright companion and fainter ones  
3263   3357   140.864153   54.829356   0.046   462   1.252   3.08   0.03408   1.260   cD   Some companions  
---   3344   118.953697   34.151199   0.074   479   0.806   3.45   0.05244   1.757   S0       
1016   1018   154.934433   -0.638366   0.093   455   1.628   4.86   0.03173   1.156   cD   Clear halo; some faint companions  
1177   1216   155.898102   -0.221500   0.095   449   2.253   11.20   0.03834   1.181   cD   several companions  
---   1014   220.178482   3.465422   0.027   459   2.107   6.66   0.09364   2.465   cD/E   Interacting with bright companion  
1168   1351   228.796304   3.848514   0.079   468   2.184   10.81   0.04389   1.281   cD   Faint companions  
1176   1051   189.734808   6.158386   0.074   486   2.047   7.81   0.07217   1.369   cD   Merging with bright galaxy  
---   3604   182.074600   59.693714   0.058   453   0.648   3.72   0.06614   3.068   S0/E   Two faint companions  
1074   1087   183.737366   5.042472   0.078   465   0.867   2.45   0.07658   1.839   cD/S0       
1141   1178   217.750198   -1.800400   0.054   490   1.775   14.00   0.07195   2.800   E   double/dumbbell galaxy  
---   1449   229.756073   4.520775   0.037   446   1.691   6.59   0.03588   0.996   cD   Several faint companions  
---   2144   322.327484   11.200985   0.089   492   1.773   5.88   0.04815   1.269   cD       
---   2056   344.482650   14.149706   0.093   471   1.787   7.65   0.02903   1.083   cD/E   Bright companion S0  
3040   3092   129.046509   38.534752   0.057   448   2.512   10.43   0.02933   1.113   cD   One faint-ish companion  
3012   3032   168.069565   57.075996   0.047   479   1.030   4.18   0.02150   1.326   cD   Several faint companions  
3055   3149   159.301156   50.120581   0.045   467   1.330   4.27   0.03397   1.235   cD   Several faint companions  
---   3000   133.504532   40.228615   0.087   463   1.275   5.33   0.03688   1.466   cD   Several bright objects nearby  
3056   3189   181.368301   51.479900   0.085   479   1.229   5.59   0.07640   2.329   cD   Bright companions  
---   3009   140.203400   40.664200   0.074   481   0.469   3.97   0.02625   1.620   E+E   Dumbbell galaxy (E+E) plus bright S0  
---   1356   125.840279   4.372472   0.030   484   1.363   4.15   0.05399   1.699   cD   Many faint companions; classical cD  
---   3101   151.215897   54.567902   0.047   449   2.130   10.14   0.05524   1.381   cD   Classical cD with faint-ish companions  
---   3138   150.721969   54.828677   0.048   470   1.351   7.82   0.03390   1.297   cD       
---   3524   185.532272   49.587772   0.085   496   0.833   6.31   0.01911   1.104   E       
---   3277   173.578293   54.186901   0.070   496   0.982   1.39   0.07992   1.854   Sc       
---   3019   172.428604   55.380466   0.068   492   1.208   7.43   0.02043   1.136   E/cD       
---   3155   213.970352   50.323798   0.074   489   1.614   5.00   0.03013   1.101   cD   Several companions  
3126   3325   230.120773   44.970982   0.064   473   1.220   6.57   0.03708   1.354   cD   Faint companions  
3052   3083   212.955994   52.816704   0.076   470   1.294   7.41   0.02297   1.116   cD       
---   3073   253.564407   31.397499   0.098   463   0.433   1.25   0.36206   44.787   cD   Ongoing merger with bright galaxies  
2068   2029   23.723834   -0.664984   0.082   497   1.110   4.54   0.02990   1.129   E/cD   About to merge with two bright galaxies  
2025   2032   7.368450   -0.212608   0.060   458   1.182   3.59   0.01769   1.071   E       
---   3245   239.448303   27.741415   0.089   484   0.666   2.67   0.03648   1.532   E       
---   1316   227.442734   0.592805   0.089   417   1.039   3.83   0.03305   1.250   cD       
1025   1285   198.213043   1.001801   0.073   425   1.134   4.97   0.02385   1.145   E/cD   some small halo?  
1226   1447   201.257338   -1.023298   0.084   435   1.323   7.11   0.02589   1.167   cD/E   many very faint companions  
1187   1233   211.911957   -0.955326   0.054   437   1.628   6.31   0.04645   1.410   cD       
1010   1012   192.011185   -1.652840   0.088   420   1.066   4.26   0.01647   0.881   E       
1220   1101   140.652388   -0.409033   0.056   432   1.389   5.44   0.02381   1.021   cD   Interacting with bright-ish galaxy  
---   3397   135.283508   52.740765   0.101   420   1.019   5.13   0.03077   1.241   cD/E       
3205   3313   135.367430   55.044549   0.046   440   1.321   5.48   0.03130   1.297   cD   Some faint companions  
3058   3173   186.125613   66.566876   0.087   432   1.621   4.26   0.05886   1.249   cD       
1160   1198   202.680405   1.252400   0.080   429   0.624   4.38   0.01693   1.089   E       
1110   1142   164.545780   1.604576   0.039   430   1.636   7.33   0.02956   1.158   cD   Bright companion  
---   1100   159.831116   2.321767   0.083   424   1.747   11.31   0.01394   0.952   cD/E       
---   1071   157.245972   3.124344   0.073   443   1.042   4.89   0.04437   1.880   cD   Interacting with fainter galaxies  
2193   2061   26.651842   -9.695882   0.051   424   0.832   3.84   0.02633   1.231   E/cD       
---   2083   351.193787   -8.799431   0.097   430   1.731   10.30   0.01848   1.123   E/cD       
2101   2121   314.509766   -7.557660   0.082   441   1.103   5.79   0.01852   1.144   cD   small  
2114   2057   358.529297   15.969877   0.075   426   1.770   8.47   0.01457   0.992   cD       
2064   2052   358.889954   -9.654733   0.077   415   1.749   5.11   0.03252   1.289   cD       
---   3069   168.792038   61.110188   0.055   441   1.229   5.01   0.08041   1.976   cD   Double nucleus/merger remnant  
---   3008   148.452805   57.173580   0.080   416   1.156   6.64   0.02219   1.041   E       
1297   1471   131.382477   2.475874   0.076   425   1.301   5.34   0.02270   1.100   cD       
---   3100   136.984719   49.596725   0.035   434   1.391   7.25   0.07994   1.559   cD   Three bright galaxies merging  
1290   1323   159.373962   -0.677922   0.095   428   0.995   6.03   0.02833   1.239   cD/E   interacting with very bright E  
1111   1143   227.922991   4.491268   0.036   422   2.169   11.78   0.06933   2.026   cD   Very bright companion; dumbbell galaxy  
---   1368   230.343929   4.341701   0.052   417   1.688   6.70   0.03143   1.181   cD       
3095   3180   242.766970   52.450332   0.063   428   1.381   3.25   0.03731   1.296   cD   Several faint companions  
3034   3079   254.087891   39.275162   0.062   436   1.514   6.43   0.07496   1.704   cD   Several faint companions  
---   3160   152.291901   54.225498   0.046   410   1.143   6.74   0.02063   1.071   E/cD       
3047   3115   158.245407   56.748157   0.045   427   1.495   5.86   0.02796   1.251   cD   Several faint companions  
---   1125   192.972748   4.579798   0.065   429   2.397   13.48   0.03391   1.143   cD   Interacting with fainter galaxies  
---   3506   253.954247   37.989884   0.064   421   0.961   4.13   0.02795   1.122   cD       
---   1204   208.215286   -2.608476   0.075   426   1.882   8.55   0.05594   1.545   cD   one companion  
1143   1181   236.030975   -1.907838   0.099   422   1.492   5.95   0.02194   1.059   E       
2124   2101   332.488678   -9.616021   0.082   444   1.037   3.60   0.01992   1.079   cD/E   much debris around  
2026   2034   331.820657   -7.543757   0.061   435   1.167   5.49   0.02020   1.064   E       
---   2141   20.096399   -0.079200   0.078   422   1.552   6.41   0.02108   1.173   cD   Some very faint companions  
---   3159   174.785770   55.664484   0.061   440   1.169   4.24   0.02987   1.220   cD       
3032   3075   162.947495   55.385700   0.074   438   2.025   12.14   0.03515   1.265   cD       
---   3171   163.345511   56.314455   0.077   418   1.561   5.30   0.03691   1.187   cD   Many companions  
3053   3120   160.254289   58.294953   0.073   445   2.163   9.75   0.05461   1.448   cD   Many companions  
3019   3029   183.702667   59.906200   0.060   437   1.473   5.56   0.03759   1.349   cD   Several bright and faint companions  
---   3205   164.941696   53.803635   0.072   427   1.644   7.68   0.06028   1.553   cD   Large asymmetric faint halo  
---   3033   174.014633   55.075298   0.056   441   1.565   5.62   0.03463   1.203   cD   Bright and faint companions  
3267   3001   229.774383   45.032188   0.064   428   1.813   11.70   0.04629   1.533   cD   Several faint companions  
2030   2040   14.437667   -0.419421   0.044   441   1.215   4.92   0.02225   1.079   cD   Interacting/merging with bright E  
2037   2045   340.837317   0.473365   0.058   436   0.864   3.03   0.04915   1.853   S0       
---   3320   145.887870   39.415114   0.041   426   1.539   6.22   0.06267   1.563   cD   Faint companion  
---   3248   218.290832   53.232685   0.045   442   2.198   11.57   0.06125   1.709   cD   Many companions  
---   3364   247.944412   25.595592   0.064   420   0.816   4.97   0.01468   0.985   cD/E       
---   3372   240.101532   26.676449   0.089   429   1.046   5.75   0.08288   2.330   cD   Several companions  
1130   1167   154.452683   -0.030765   0.064   406   0.545   2.11   0.17265   14.513   E   double/dumbbell galaxy; small halo?  
2000   2000   27.284983   13.963234   0.070   411   1.515   7.27   0.03891   1.535   cD   Merging with bright-ish E and fainter galaxies  
3224   3425   261.377087   53.024191   0.061   399   1.093   5.86   0.02040   1.151   cD   Bright-ish companions  
3080   3168   131.087707   51.405926   0.097   406   1.654   5.68   0.03283   1.117   cD       
3162   3354   134.049713   53.925266   0.097   400   1.503   6.54   0.02390   1.086   cD       
---   3559   240.327484   53.243027   0.063   402   1.155   2.91   0.09230   2.151   Sb       
---   1355   227.882370   1.763878   0.039   392   1.201   3.35   0.03787   1.258   cD   Interacting with faint-ish companion  
1040   1043   168.333853   2.546672   0.074   403   1.201   3.66   0.06032   1.645   E   Interacting with 2 very bright Es + several faint ones  
1146   1184   232.662751   3.494016   0.087   402   2.411   9.45   0.04007   1.181   cD   large halo; bright and faint companions  
---   2024   322.691773   10.624323   0.061   409   1.460   7.07   0.06395   1.999   cD   Faint and bright-ish companions  
2054   2078   354.504281   15.900456   0.067   398   1.527   7.86   0.05197   1.465   cD   Several faint companions  
3154   3333   118.857453   36.691441   0.077   405   2.147   14.00   0.03132   1.056   cD/E       
---   1136   156.039031   1.243457   0.098   407   1.225   5.61   0.06567   1.632   cD       
1094   1119   142.744797   3.807700   0.089   404   1.641   7.82   0.03089   1.187   cD/E   Faint companions  
1007   1009   177.472092   5.700786   0.075   404   1.215   6.35   0.01877   1.213   E   Bright companion, may be interacting/merging  
---   1107   148.408356   0.588784   0.094   406   0.699   3.42   0.01475   0.989   E       
1086   1106   196.225891   3.824483   0.040   402   0.778   2.46   0.11024   3.350   Sab   Clear spiral  
2172   2192   348.744446   14.090042   0.083   409   2.542   14.00   0.03224   1.128   cD       
---   2030   333.695353   13.840867   0.026   400   1.653   6.11   0.13248   2.146   cD   About to merge with very bright disky galaxy and bright E  
---   2217   337.106312   -9.622869   0.084   401   1.372   6.66   0.06731   1.773   E+E   Merger of 2 equally bright E (+ third fainter)  
---   2062   336.542114   -8.742900   0.083   406   1.493   8.48   0.02661   1.026   E       
2031   2082   324.804504   -0.508541   0.063   404   1.320   7.24   0.03627   1.247   E       
---   3212   117.481104   29.420179   0.063   392   1.910   8.00   0.02964   1.574   cD   Merging with almost equally bright galaxy/dumbbell  
---   3044   180.860260   54.868641   0.050   395   0.824   3.54   0.02195   1.264   cD       
---   3577   158.160675   53.156593   0.064   397   1.316   7.18   0.03781   1.303   cD   Two bright-ish companions  
3067   3071   122.412010   34.927006   0.082   398   0.822   8.51   0.06731   2.521   cD   Two bright companions  
---   3014   187.197327   51.265259   0.086   409   2.188   11.48   0.05102   1.229   E/cD       
---   3034   134.976756   39.438581   0.096   410   1.198   7.26   0.05162   1.709   cD   One very bright companion  
3068   3146   158.463425   57.055939   0.046   403   1.895   10.19   0.03849   1.245   cD   Several bright companions  
---   1201   186.090420   9.292775   0.024   402   1.215   5.81   0.02681   1.392   cD   Some faint companions  
---   1182   177.202622   9.995859   0.086   398   1.535   7.12   0.07185   2.057   Sb+Sb   Merger of 2 spirals (beautiful)  
---   3572   175.602035   54.774166   0.059   393   0.930   5.07   0.02064   1.048   cD/E       
3088   3185   212.481995   52.553097   0.082   403   1.352   5.79   0.04186   1.251   cD   Several companions  
---   1084   139.967178   7.026586   0.080   409   1.652   9.47   0.01539   1.030   cD       
---   3203   223.064423   50.373634   0.095   408   1.777   8.86   0.03327   1.189   cD   Several interacting companions  
1128   1164   246.004069   0.790910   0.057   378   1.910   9.55   0.05638   1.456   cD   Very large halo; several faint companions  
1027   1028   199.135684   0.870249   0.080   364   1.774   9.83   0.02426   0.955   E   Possible halo?  
1198   1255   154.447815   0.330301   0.096   368   1.235   7.06   0.02737   1.270   cD       
1260   1332   206.818639   0.386805   0.088   373   0.886   4.39   0.01315   1.057   cD   Interacting/merging with fainter galaxy  
2090   2102   32.289200   12.390200   0.061   376   0.723   5.63   0.01733   1.102   E       
2089   2097   59.582600   -5.538600   0.066   365   1.011   6.26   0.02657   1.227   cD   Merging with another E  
3257   3542   249.375732   44.144482   0.032   377   0.959   5.46   0.05553   3.490   cD   Fa-ish companions  
3018   3362   145.338790   60.735028   0.075   369   1.744   7.43   0.04977   1.315   cD       
---   3154   118.714691   45.705067   0.052   388   1.161   7.20   0.01708   0.959   E/cD   Several bright-ish companions  
---   3526   243.673645   52.566574   0.062   367   0.955   2.75   0.14146   4.956   SBab       
---   1212   148.422394   1.700700   0.098   388   1.742   6.14   0.03836   1.252   cD       
---   2208   13.870800   -9.292500   0.055   379   0.846   7.72   0.03644   1.536   S0       
2147   2211   351.108226   13.972274   0.042   372   1.210   5.15   0.03221   1.389   cD   Bright and faint companions  
3102   3226   139.802467   54.856992   0.045   382   1.178   4.55   0.03986   1.564   cD   Several faint companions  
3173   3514   119.617119   37.786572   0.041   362   1.572   5.77   0.03279   1.307   cD       
1080   1094   141.653198   3.460549   0.088   366   1.152   5.68   0.02391   1.125   E       
3059   3381   122.148487   38.914504   0.040   365   0.929   7.00   0.04560   1.668   cD   Interacting with very bright early disk  
3265   3093   180.976486   60.818577   0.065   362   2.321   13.27   0.04229   1.267   cD   Several bright and faint companions  
---   2080   339.390106   12.514360   0.099   376   1.091   6.18   0.02998   1.183   E   Very bright E companion  
2139   2176   335.704374   -9.039487   0.084   358   1.272   5.87   0.04790   1.698   E+E   Two equally-bright Es (dumbbell galaxy)  
2008   2010   341.806342   -8.762438   0.065   384   2.271   10.76   0.03565   1.193   cD   Several faint companions  
---   3620   169.634598   53.814533   0.035   371   0.760   5.21   0.14887   7.197   SBa   Some bright-ish companions  
---   3144   179.967362   55.534866   0.080   386   1.233   3.30   0.02165   1.092   cD   Several faint companions  
---   3097   173.096664   55.967442   0.051   364   1.727   6.41   0.09775   1.773   cD   Asymmetric halo; very bright companions  
---   3280   133.674393   40.405788   0.088   382   1.019   5.85   0.02395   1.163   E       
---   3411   133.896805   40.464825   0.087   388   1.143   3.98   0.04299   1.953   cD   Bright companion  
---   3157   138.282227   47.708435   0.051   366   1.047   4.63   0.03360   1.269   cD   Several companions  
---   3207   130.855338   36.188746   0.054   376   0.940   4.91   0.01504   1.103   cD   Several very faint companions  
3178   3468   169.708023   51.741566   0.080   386   1.622   7.98   0.03141   1.064   cD   One faint-ish companion  
---   3271   215.399719   44.708061   0.092   389   1.422   6.55   0.02152   1.104   cD   Very faint companions  
---   1341   164.379913   6.660454   0.070   370   1.568   7.85   0.02063   1.043   cD       
---   3096   152.566977   54.501823   0.046   390   1.526   6.87   0.03761   1.129   cD   Bright and faint companions  
3182   3388   202.309980   59.055071   0.072   357   1.237   3.37   0.18321   5.372   SBa   Bright companion  
---   3054   203.609977   59.373732   0.072   359   1.495   5.56   0.03795   1.293   cD   Several faint companions  
---   3408   168.920942   48.572649   0.074   363   1.365   7.96   0.01438   1.004   cD   One bright companion  
---   3235   196.482895   53.659267   0.030   361   1.073   5.53   0.02318   1.095   cD/E       
---   3218   223.054017   53.425169   0.096   389   1.270   6.88   0.02254   1.041   E       
---   3013   223.511505   54.265598   0.100   371   1.115   4.71   0.01707   1.032   E       
---   3613   224.901663   53.572537   0.075   360   1.106   5.05   0.04574   1.452   cD   Fa companion  
2077   2084   337.689545   -1.157572   0.057   359   1.144   4.20   0.02929   1.238   cD       
2028   2036   337.290649   0.078902   0.058   381   2.372   14.00   0.05553   1.703   cD/E       
---   1089   180.355469   10.637919   0.062   368   1.037   6.65   0.01475   1.041   E       
---   3090   147.426794   42.067294   0.072   364   1.677   8.43   0.01650   1.105   cD   Faint companion  
---   3174   188.703775   50.805165   0.040   377   1.640   7.06   0.03807   1.345   cD   Several companions  
---   3045   177.522095   56.480999   0.066   365   1.580   8.26   0.02862   1.208   cD   Faint companions  
---   3030   204.127182   43.404816   0.053   387   1.283   8.99   0.03723   1.282   E/cD   Some faint companions  
---   3386   204.194311   43.841386   0.063   378   1.172   6.39   0.07294   2.041   E+E   Two equal Es merging (dumbbell)  
---   3606   238.015198   27.866600   0.081   391   1.498   6.47   0.03143   1.154   cD   Fa and bright-ish companions  
1323   1465   184.204596   -0.741797   0.070   331   1.346   7.37   0.02198   1.096   cD   Interacting with faint galaxy  
1324   1415   223.066929   -0.293630   0.044   328   0.725   4.14   0.01661   1.078   E       
1320   1412   245.367477   0.603254   0.086   328   1.858   10.49   0.03111   1.038   cD   One small companion  
1092   1117   191.081910   0.746588   0.082   353   1.191   6.27   0.01479   0.987   cD/E       
---   1241   191.288277   -1.974782   0.083   338   1.474   8.71   0.02403   1.122   E/cD   small halo? interacting with bright-ish companion  
3054   3509   139.571152   55.682545   0.047   331   0.858   4.20   0.04361   1.901   S0       
---   3634   144.924454   60.691135   0.075   357   1.740   14.00   0.01871   1.071   E       
---   3446   260.662262   58.605740   0.080   333   1.568   10.53   0.01759   1.034   E/cD       
3048   3210   119.184486   45.876923   0.053   344   2.080   11.33   0.02429   1.025   cD       
1013   1015   203.070099   1.223300   0.079   327   0.971   5.83   0.01313   1.167   E       
1005   1006   191.303665   1.804802   0.048   340   1.521   4.58   0.03244   1.176   cD/E   Close companion, may merge  
---   2120   26.368583   -10.093298   0.052   338   1.629   8.57   0.03215   1.241   cD   Classical cD; several faint companions  
2134   2156   59.355085   -5.420665   0.067   328   1.244   5.85   0.01780   1.126   E/cD       
---   2019   355.237091   -10.741900   0.088   348   1.273   5.57   0.01182   1.013   E       
1048   1053   147.955139   1.133895   0.063   346   0.798   4.48   0.02406   1.203   E   two very faint companions  
1098   1123   134.520599   1.153800   0.071   332   2.365   12.69   0.05090   1.469   E/cD       
---   1416   166.545456   4.336090   0.022   338   1.017   5.84   0.02751   1.185   cD       
1077   1102   178.235561   4.360461   0.075   343   1.339   7.53   0.03480   1.188   cD       
1326   1417   142.275808   3.585571   0.088   336   0.844   5.24   0.03995   1.638   E/cD   Interacting with faint companion; small  
1105   1137   152.105026   0.175919   0.095   328   1.093   5.36   0.02246   1.164   E/cD   Faint halo??  
1254   1325   156.682159   0.089646   0.098   348   1.199   4.72   0.03069   1.324   cD   interacting with faint-ish galaxy  
---   1194   223.636444   2.966425   0.028   330   1.122   5.06   0.03142   1.307   E/cD   some companion; relatively small halo  
---   1431   235.423676   3.017420   0.065   355   1.731   8.16   0.02758   1.098   cD   faint-ish companion  
1104   1134   214.964218   5.061099   0.088   350   1.287   4.36   0.01863   1.011   cD/E   Some faint companions  
---   1366   227.467453   4.407729   0.078   342   1.742   8.87   0.02606   1.132   cD   Faint but clear halo; interacting with bright companion?  
---   1202   188.613423   3.861071   0.084   344   1.198   6.11   0.02629   1.251   E       
---   3607   238.930226   47.867280   0.020   327   1.077   7.36   0.03649   1.502   E/cD       
---   3646   222.844727   55.401360   0.039   339   1.162   7.46   0.01943   1.082   cD       
2058   2064   339.979034   -0.988612   0.053   340   1.531   7.33   0.04571   1.230   cD       
---   2067   42.366467   -0.873033   0.023   348   1.070   3.82   0.15350   5.503   SBbc   Beautiful  
---   3046   155.736893   52.110699   0.076   349   0.818   8.13   0.01893   1.114   E   One bright-ish companion  
---   3164   117.597733   31.990183   0.056   329   1.892   7.54   0.08183   1.554   cD   Several very bright companions  
---   3456   177.050766   52.852093   0.050   349   1.068   4.91   0.02491   1.119   cD       
---   3415   217.912048   44.005283   0.095   343   1.135   4.52   0.03926   1.361   S0/c   Could have a disk or a halo  
---   3341   146.832825   43.400433   0.072   331   0.871   6.02   0.02504   1.159   cD/E       
---   1300   123.882401   3.844500   0.087   357   1.366   6.19   0.04163   1.122   cD   several bright and faint companions  
---   1099   157.237413   8.483462   0.047   328   1.408   7.97   0.04520   1.377   cD   Asymmetric halo  
---   1231   175.401166   9.613946   0.077   341   1.214   5.28   0.01446   1.018   E/cD   small halo?  
---   3285   181.220596   54.231762   0.051   351   1.320   4.42   0.05813   1.459   cD   Several companions  
---   3330   198.493103   53.469200   0.062   352   1.567   9.72   0.05766   2.001   cD   Bright companion and faint one  
---   3182   244.501755   41.392193   0.061   352   1.206   4.72   0.02361   1.152   cD   Very faint companions  
2072   2203   343.791811   -0.409400   0.068   347   1.605   10.58   0.02655   1.192   cD       
---   1334   141.324912   7.065338   0.081   331   1.030   5.79   0.04360   3.183   cD/E       
---   3007   205.937587   55.633789   0.068   356   1.561   8.46   0.06160   1.318   E       
---   3255   213.487732   52.764496   0.084   328   1.218   2.86   0.14102   2.379   Sb   Spiral galaxy with tidal tails and debris  
---   3272   207.024918   56.099365   0.069   329   0.723   6.29   0.01538   1.000   E       
---   3389   217.452087   53.965031   0.043   332   1.381   7.11   0.02622   1.192   cD   Several faint companions  
---   3047   248.274597   26.211817   0.066   339   1.059   4.32   0.07851   2.246   S0       
1108   1140   206.295253   0.119227   0.089   326   1.302   8.68   0.03154   1.498   cD   Extended halo  
---   1163   190.692459   0.539867   0.080   327   1.978   10.21   0.02779   1.112   cD   Interacting with fainter early-type  
---   1419   233.070738   -0.493928   0.084   306   1.023   4.86   0.02576   1.186   cD/E       
1156   1277   162.495224   0.322309   0.039   303   1.136   5.21   0.02936   1.293   cD   many very faint companions  
---   2164   17.560017   15.069709   0.060   303   0.706   3.39   0.02467   1.175   E/cD       
---   2179   17.809195   14.878152   0.060   307   0.810   5.89   0.02658   1.444   cD       
3054   3061   139.893585   55.583885   0.048   300   0.846   4.71   0.01332   1.051   cD/E   Bright companion (merging galaxies)  
---   3395   119.269011   40.995174   0.074   305   1.889   10.82   0.07211   1.414   cD   Several faint companions  
3073   3151   237.893936   53.395039   0.065   321   1.268   7.36   0.09170   2.251   SB0       
---   3134   242.383796   53.766062   0.063   313   1.523   9.60   0.02850   1.132   cD   Merger of bright galaxies  
1037   1040   213.635986   1.731568   0.054   299   0.633   4.16   0.01658   1.054   E   Compact group of 4 interacting/merging bright galaxies  
1106   1138   190.676895   2.784300   0.086   309   2.082   13.39   0.04484   1.560   cD   Some faint companions  
1211   1269   228.446304   2.098000   0.038   298   0.797   6.55   0.02507   1.373   E   some faint/small halo?  
1229   1331   214.044341   3.697585   0.055   315   1.278   6.54   0.02458   1.384   cD/E       
---   2122   331.784607   -9.362173   0.083   315   0.851   3.62   0.03412   1.362   cD       
2056   2139   345.947815   -10.308242   0.079   312   0.917   2.29   0.07750   1.848   cD   Some companions  
2065   2127   358.778442   -9.375584   0.075   324   2.021   7.24   0.08501   1.668   cD   One faint companion  
---   2216   324.041901   -8.221387   0.086   327   0.856   4.78   0.02817   1.462   E       
---   2072   19.602411   -8.878160   0.065   297   1.345   6.29   0.02618   1.146   cD       
---   2187   351.614502   -9.860885   0.098   322   1.125   5.00   0.01932   1.155   cD/E       
1224   1289   134.292923   1.413821   0.070   299   0.764   6.24   0.01682   1.122   E       
1101   1130   160.498001   2.630300   0.077   324   1.296   6.52   0.03454   1.314   E/cD   Some faint halo; faint companions  
---   1260   167.602295   4.830000   0.030   301   0.934   1.01   0.18620   7.814   Sc   beautiful late spiral interacting with earlier spiral  
1065   1076   226.548691   3.142568   0.043   303   1.758   8.75   0.03964   1.186   cD       
3268   3338   239.339157   54.671112   0.047   324   1.628   10.19   0.04088   1.598   cD   Several faint companions  
---   3247   126.502380   40.981113   0.057   307   1.818   7.05   0.02805   1.155   cD   Many faint companions  
1265   1169   168.680633   4.024520   0.040   321   0.930   5.46   0.01920   1.033   E/cD       
1322   1096   178.433151   5.547172   0.082   318   1.014   2.11   0.07229   1.465   Sb   Clear spiral galaxy  
---   1410   188.436242   5.539392   0.080   299   0.933   4.90   0.01321   1.032   cD/E   Small but clear halo  
3061   3042   186.178162   61.470726   0.070   305   1.497   5.73   0.03418   1.194   cD       
3082   3422   195.662704   62.494244   0.077   310   1.759   6.51   0.03677   1.119   cD   Several faint companions  
2060   2075   345.971924   -10.676891   0.078   310   1.138   3.20   0.05738   1.495   cD       
---   2100   336.370026   -8.727954   0.083   325   1.069   3.25   0.06283   1.760   S0a/c       
2074   2079   51.525706   -0.615749   0.037   315   1.694   7.59   0.06418   1.672   E       
---   3056   193.657364   53.089993   0.054   323   1.551   6.65   0.03699   1.282   cD   Faint companions  
---   3039   146.451614   42.899292   0.073   305   0.884   1.83   0.09217   4.730   S0/SB       
---   3163   146.709137   43.423866   0.073   315   0.787   2.34   0.04275   1.678   Sa/S0       
---   1034   165.739777   7.603864   0.072   321   1.153   5.81   0.03104   1.400   cD   Interacting/merging with several bright-ish early-types  
3206   3481   200.426254   58.940147   0.075   312   1.035   14.00   0.02024   0.942   E       
---   1150   147.409614   5.796158   0.090   313   1.345   5.16   0.01903   1.023   cD       
---   1264   152.811996   8.685800   0.098   309   1.320   7.11   0.02162   1.089   E       
---   3252   156.433456   47.326447   0.062   317   1.213   5.22   0.01745   0.961   E/cD       
---   3308   196.380141   53.908989   0.091   325   1.497   6.64   0.03121   1.139   cD   Several companions  
---   3127   221.666107   55.530399   0.075   326   1.750   8.73   0.02911   1.155   cD       
---   3267   223.741211   54.835831   0.071   298   1.171   6.64   0.02440   1.128   cD   Very faint companions  
2051   2059   336.785095   -0.727203   0.057   309   1.053   3.16   0.09815   2.695   SBab       
---   3340   203.785324   42.647213   0.061   314   1.287   5.69   0.03228   1.183   cD       
1184   1228   243.154617   0.379970   0.044   264   0.800   6.25   0.02756   1.538   E/cD   probably interacting with bright-ish companions  
---   1153   241.057083   0.053544   0.060   295   1.308   9.87   0.02466   1.179   cD/E   Small but clear halo  
---   2070   12.747625   15.889908   0.077   295   1.355   6.87   0.01363   1.012   cD   Several companions  
---   1433   192.936523   -1.858739   0.082   261   1.332   7.53   0.02973   1.194   cD       
3212   3473   242.681397   47.539600   0.091   263   1.271   4.53   0.05491   1.731   cD   Advanced merger  
3085   3183   134.071928   53.223587   0.085   262   1.326   5.34   0.06994   2.205   cD   Bright companion  
3086   3128   219.097885   60.471306   0.049   286   1.050   4.36   0.04342   1.552   cD       
---   3369   132.437042   57.156460   0.041   257   0.826   4.96   0.03838   1.473   cD   Faint companion  
3264   3551   241.322433   53.120556   0.063   274   1.240   4.95   0.03114   1.157   cD       
3084   3208   170.564163   67.221863   0.055   264   1.148   6.82   0.03736   1.316   cD       
1167   1206   168.926025   2.892312   0.078   267   0.744   5.27   0.02015   1.171   E       
---   1418   232.457642   3.510868   0.038   291   1.222   5.04   0.02373   1.190   cD       
2107   2126   334.353428   12.522973   0.081   261   1.317   7.37   0.02002   1.020   cD       
---   2181   358.693085   15.622030   0.075   295   0.625   3.92   0.02937   1.319   E/cD   Some faint companion  
2039   2073   28.575308   -9.713482   0.053   282   1.937   7.93   0.04027   1.170   cD   Faint companions  
---   1124   160.445028   1.386933   0.073   257   1.418   8.10   0.03889   1.391   cD       
3087   3148   119.107330   37.058254   0.077   256   1.218   6.36   0.02498   1.116   cD   Very bright companions  
1331   1470   178.525584   3.920996   0.075   279   1.188   7.66   0.02453   1.198   E/cD   Interacting with bright galaxy  
1233   1297   150.775848   0.454107   0.045   271   0.951   6.30   0.02008   1.081   cD       
---   1195   228.974396   3.050312   0.038   261   0.872   4.54   0.09943   3.456   SB0       
1129   1165   227.811264   3.498758   0.077   290   1.461   8.28   0.02546   1.134   E       
1214   1274   231.612824   4.120775   0.085   267   1.266   6.63   0.01366   0.980   E/cD       
---   3139   221.417404   56.210701   0.079   262   0.963   4.53   0.01922   1.066   cD/E       
2099   2117   331.266846   -9.024120   0.064   257   1.130   5.93   0.03945   1.280   E/cD   Extended but faint halo  
---   3106   177.546997   53.722401   0.060   283   2.022   11.66   0.06412   1.446   cD       
---   3461   175.511398   55.390598   0.067   280   1.366   8.87   0.04593   1.458   cD   Several faint companions  
3094   3177   162.423889   56.641293   0.046   280   0.965   4.25   0.05391   2.036   cD   Several companions  
---   3147   131.814789   35.475056   0.053   265   1.069   3.42   0.04166   1.564   cD   Several faint companions  
---   3201   194.613709   50.280613   0.099   264   0.985   6.92   0.01739   1.026   E       
---   3131   217.082932   45.986008   0.075   295   1.000   3.75   0.01984   1.065   cD/E       
---   1243   155.165237   7.859421   0.045   259   1.045   6.75   0.01979   1.124   cD       
---   1203   153.026657   8.692534   0.098   258   1.733   8.86   0.02696   1.087   E/cD   four bright-ish companions; some halo  
---   3104   197.655197   54.494652   0.064   272   1.053   5.57   0.01764   1.092   E       
---   3135   213.834854   52.345882   0.075   263   2.152   9.81   0.03399   1.257   cD   Some faint companions  
---   3586   251.220273   34.214236   0.084   278   1.731   7.93   0.04383   1.435   cD   Bright companions  
---   3169   222.129273   55.411015   0.076   291   0.756   5.14   0.03318   1.281   E       
2070   2031   30.572007   -1.127838   0.043   289   1.778   7.39   0.06150   1.622   cD   Many very faint companions  
---   1312   165.325653   9.286673   0.036   257   0.495   2.00   0.02765   1.450   E       
---   1128   180.059525   10.696771   0.062   257   1.699   9.11   0.03201   1.180   cD   Interacting with faint companions  
---   3048   207.925616   55.995319   0.069   294   1.569   7.74   0.03902   1.536   cD   Very bright and faint companions  
---   3647   235.018721   46.105946   0.037   272   0.934   6.63   0.02398   1.283   E/cD       
---   3262   218.394577   52.719536   0.045   282   0.789   5.40   0.01624   1.061   S0/E       
---   3062   203.956926   42.678307   0.061   256   0.898   4.66   0.02521   1.133   E/cD       
---   1259   168.271637   0.003048   0.040   264   1.283   6.36   0.02837   1.252   cD   some bright and faint companions  
---   1429   191.239090   -0.043118   0.049   211   1.756   8.52   0.03593   1.201   cD   Classical cD; several companions  
1133   1171   217.419296   0.366376   0.056   242   1.075   6.83   0.03537   1.579   E   Some companions; small halo?  
2073   2077   11.755587   15.501588   0.079   225   1.924   11.49   0.04710   1.293   cD/E   Some faint and bright companions  
1365   1480   175.436890   -2.741298   0.055   225   1.307   9.18   0.02458   1.276   E   Merging with early-type  
3150   3327   134.021378   53.552372   0.086   239   0.976   3.95   0.03192   1.306   E/cD       
3091   3195   242.034073   49.200977   0.060   206   1.008   4.59   0.03592   1.818   cD   Several faint companions  
---   3470   172.913925   67.241737   0.054   200   1.305   5.21   0.02604   1.140   cD       
1056   1067   212.885330   4.868840   0.094   208   0.856   4.76   0.04912   1.682   E   Very isolated; some halo??  
---   2163   333.131775   -9.010384   0.070   225   1.222   5.87   0.02424   1.273   cD   Very faint companion  
2034   2043   345.096008   -9.883600   0.080   211   1.427   4.70   0.03232   1.104   cD       
---   2099   339.024262   13.012403   0.089   233   1.028   6.73   0.01683   1.029   E/cD       
---   2173   29.099112   -9.626698   0.053   216   1.168   4.05   0.02319   1.149   cD       
---   3512   133.708496   51.290100   0.073   251   0.993   5.15   0.02447   1.215   E/cD       
---   1343   139.740814   1.148927   0.088   210   1.344   7.59   0.02328   1.110   cD/E       
3025   3058   136.311798   52.384602   0.062   199   0.905   7.80   0.01672   1.151   cD       
1170   1208   212.587387   5.271093   0.090   212   0.710   5.05   0.01782   1.141   E   double/dumbbell galaxy  
3014   3035   183.399323   59.353054   0.096   203   1.974   13.08   0.02680   1.165   cD   Several bright companions  
---   3581   125.233070   41.134327   0.059   236   0.961   4.78   0.05459   1.578   SBab   Some faint companions  
---   1411   185.091331   4.345403   0.078   245   0.901   5.45   0.02128   1.106   cD/E   Small but clear halo; some bright and faint companions  
1051   1057   177.887787   5.101470   0.075   251   1.355   4.88   0.02105   1.131   E   Possible halo  
1272   1350   207.320602   5.087155   0.078   213   1.091   2.97   0.15527   5.229   Sb       
1185   1230   207.382248   5.527384   0.080   253   1.136   5.56   0.03812   1.397   cD       
3275   3578   233.480927   52.841404   0.074   233   0.966   7.00   0.01070   0.959   E       
1300   1384   216.924988   -1.755726   0.054   240   1.154   8.15   0.01925   1.193   cD   Several companions  
---   2193   331.630096   -9.528100   0.082   197   0.468   3.70   0.01245   1.054   E+E   Two almost equally-bright Es  
2139   2188   335.885712   -9.077191   0.085   229   1.310   5.22   0.01824   1.117   cD/E       
2118   2112   315.599331   0.257433   0.051   212   1.287   4.37   0.02714   1.067   cD   Several bright and faint companions  
---   2081   5.637767   -0.926574   0.058   214   0.901   5.39   0.02371   1.121   E       
---   3108   169.762650   54.441097   0.071   247   0.991   5.65   0.06004   2.150   cD/E   Several companions  
---   3558   116.635307   30.490763   0.057   242   1.692   8.97   0.03785   1.313   cD   Several faint companions  
---   3052   119.023041   33.744534   0.075   202   1.409   5.74   0.03193   1.212   E/cD       
---   3211   120.305328   34.675243   0.083   238   1.172   5.92   0.02631   1.187   E/cD       
---   3407   127.830177   36.438066   0.065   233   1.508   7.71   0.03913   1.374   cD   Several companions  
---   3376   146.786743   42.190449   0.072   208   1.291   5.40   0.02770   1.185   cD   Faint companions  
---   3390   215.840637   46.092052   0.073   220   0.957   5.28   0.02082   1.112   cD       
---   1344   166.813599   7.719536   0.075   202   0.741   5.93   0.02494   1.218   E/cD   faint halo  
---   3303   170.483993   55.011101   0.074   207   0.978   4.37   0.04470   1.445   cD   Very bright E companions  
---   3610   196.115959   55.604929   0.028   243   1.290   7.98   0.02951   1.138   cD       
---   3447   229.052094   45.233063   0.063   196   1.105   5.65   0.03164   1.317   cD   Several faint companions  
3192   3430   212.043594   52.680050   0.082   226   1.602   4.49   0.06571   1.527   cD   Classical cD with faint companions  
---   3323   244.911301   40.876301   0.061   213   1.331   4.94   0.03297   1.172   cD   Several faint companions  
---   1457   164.994547   8.955983   0.062   207   1.108   6.89   0.01842   1.104   E/cD   Interacting with S0  
---   1082   181.346787   10.379523   0.095   242   1.896   6.22   0.02626   1.092   cD       
---   3037   251.689224   31.062101   0.088   223   0.666   4.12   0.17250   16.673   S0+Sa   Merger of two early disk galaxies  
---   3553   216.833298   54.288910   0.043   208   0.914   5.79   0.05598   1.903   cD       
---   3156   240.923263   26.877974   0.089   229   0.856   4.76   0.02526   1.161   E/cD   Several faint and one bright companions  
1366   1483   223.396096   0.010394   0.044   171   1.378   3.75   0.18494   3.781   SBb   Beautiful grand-design  
1180   1220   192.427994   -3.122669   0.089   191   0.941   4.91   0.07254   3.024   E   late merger  
---   3214   237.523605   52.931089   0.049   111   0.556   2.05   0.03429   1.753   E/S0       
3137   3302   242.657425   53.405857   0.064   184   1.202   7.40   0.01986   1.057   cD   Bright-ish companions  
1305   1313   179.896011   1.867092   0.077   157   1.700   6.73   0.03352   1.205   cD       
1208   1266   185.949295   2.807477   0.079   159   1.039   6.28   0.01855   1.129   E       
1161   1199   184.881032   3.141471   0.076   196   0.467   5.14   0.01745   1.214   E       
---   1482   228.091898   3.396817   0.046   187   2.149   10.29   0.02309   1.104   cD   faint-ish companion  
2046   2055   316.394582   -7.592143   0.073   174   0.928   4.34   0.02767   1.258   cD   Small, but almost certainly a cD  
---   2134   323.158677   -8.404276   0.096   132   1.379   7.56   0.02732   1.206   cD/S0       
---   2125   334.418152   -9.197836   0.094   189   1.606   13.63   0.08957   2.319   cD/S0   Interacting with bright companion  
2042   2119   323.470489   10.439700   0.077   195   0.826   4.05   0.01820   1.140   E       
1172   1211   156.589432   0.488229   0.098   130   1.728   7.05   0.01965   1.071   cD   faint-ish companions  
1218   1280   150.844637   0.840466   0.098   128   1.493   10.56   0.01767   1.059   E       
1248   1315   216.909317   4.460334   0.057   142   1.147   7.46   0.04133   1.625   cD   interacting with fainter galaxy  
3158   3265   243.581818   50.465588   0.060   142   1.553   8.05   0.02344   1.096   cD   Several very faint companions  
---   3292   223.338409   55.038918   0.075   178   1.177   5.06   0.02362   1.216   E       
1032   1033   211.473114   -1.204478   0.054   184   0.681   7.17   0.03017   1.562   S0   Clear S0 with tidal tails  
---   3619   258.677323   31.831058   0.080   164   0.618   4.42   0.01592   1.011   E       
---   1114   217.052192   -2.519987   0.052   182   0.702   5.86   0.02313   1.187   cD       
2092   2106   24.303638   -0.504315   0.055   162   1.205   4.69   0.02532   1.137   cD       
---   3345   152.158783   50.106251   0.052   142   0.989   4.72   0.02040   1.180   cD/E   Some faint companions  
---   3428   169.947128   54.815430   0.073   193   0.493   3.24   0.11778   9.603   S0+S0   Two merging S0s  
---   3438   181.224503   52.395302   0.062   139   0.440   2.25   0.03778   1.630   E       
---   3416   172.488205   52.223701   0.048   180   0.707   4.37   0.02561   1.567   S0   Several faint companions  
---   3641   146.526520   42.275711   0.081   195   0.985   4.35   0.02487   1.186   E/cD       
---   3417   164.312698   57.757401   0.077   194   0.824   5.27   0.02201   1.073   E   One bright-ish companion  
---   3337   155.399948   52.233990   0.069   147   1.267   6.14   0.02094   1.090   E/cD       
---   3244   209.748901   58.399998   0.060   120   1.386   8.58   0.03110   1.222   cD   Many companions  
---   3296   218.449097   56.608112   0.075   182   1.426   9.25   0.04719   1.332   cD   Several faint  
---   3336   240.236786   45.417660   0.042   145   0.887   3.92   0.02315   1.137   cD   Very faint companion  
2022   2028   5.908308   -0.784177   0.064   192   0.804   4.40   0.02974   1.220   E       
---   3355   173.010010   57.022575   0.068   125   1.424   10.26   0.01896   1.091   E/cD       
---   3291   198.853661   57.682619   0.078   158   1.139   5.95   0.03041   1.169   E       
---   3475   207.643800   43.436007   0.093   118   1.256   7.89   0.03059   1.123   cD       
---   3375   260.854970   56.974553   0.028   525   2.251   8.08   0.28537   4.921   cD   Faint companions; very bright star nearby  
---   3597   256.995636   63.361282   0.078   291   0.894   2.97   0.03413   1.421   E   Two bright companions  
---   3602   262.338287   54.257221   0.082   613   0.786   3.90   0.02994   1.180   cD       
---   3060   259.629761   64.418106   0.089   393   0.743   3.13   0.05368   1.746   cD/E       
---   3315   258.627533   65.289719   0.080   396   0.872   2.97   0.02628   1.113   cD       
3089   3186   258.875183   64.664307   0.079   409   0.970   4.26   0.05198   1.489   cD       
---   3233   261.968896   60.097291   0.028   204   0.583   4.67   0.04275   1.476   cD/E       
---   3516   263.050812   59.941551   0.029   144   0.454   3.03   0.06424   4.847   S0       
2003   2004   329.372597   -7.795709   0.058   627   0.846   2.46   0.07371   1.986   S0/E   Faint companion  
2162   2184   339.606956   -8.239210   0.079   277   1.168   6.13   0.14047   2.905   E/cD   Bright star nearby  
---   2196   340.464234   -8.430756   0.083   193   0.978   6.29   0.00663   0.945   cD       
---   2140   341.453491   -8.527400   0.081   355   1.427   5.96   0.13170   2.291   SBb   Large spiral  
2023   2042   329.194824   -6.947329   0.065   270   1.060   5.11   0.02456   1.325   cD   Isolated, but with some debris nearby  
3151   3328   120.794185   39.906017   0.041   297   1.075   6.20   0.02764   1.210   cD   Several companions  
3168   3363   119.403863   39.338331   0.096   383   1.123   4.72   0.04024   1.381   S0/cD       
3140   3318   120.704781   40.457405   0.042   252   0.736   3.17   0.04020   1.674   cD       
3062   3122   122.596939   42.273869   0.064   501   0.993   3.45   0.05381   2.194   cD   Faint-ish companions  
---   3462   125.736176   45.485951   0.048   570   0.867   5.17   0.02405   1.149   cD   Classical cD  
3098   3222   246.855133   42.679710   0.031   272   1.387   5.31   0.02061   1.035   cD       
3083   3181   250.026306   39.456615   0.096   352   0.887   4.49   0.05784   1.685   cD   One very bright companions  
---   3628   250.446045   39.984437   0.032   475   0.850   3.94   0.04391   1.390   cD   One very bright companion  
3001   3002   255.638072   33.516677   0.088   951   1.109   3.91   0.03684   1.127   cD   Faint and bright-ish companions  
---   2128   38.167381   0.260103   0.021   209   0.928   5.17   0.12600   6.536   S0a       
---   2150   31.487650   0.773324   0.042   221   1.169   6.54   0.02266   1.197   cD       
---   2215   19.637199   1.158552   0.045   235   0.943   6.20   0.02491   1.209   E/cD       
2010   2015   29.070638   1.050826   0.080   742   1.828   5.67   0.02836   1.073   cD   Several faint companions  
2113   2095   14.216213   0.005859   0.044   296   0.791   4.23   0.07408   2.354   cD/S0       
2013   2016   18.739990   0.430804   0.045   552   0.930   3.01   0.04062   1.288   E/cD   Some faint companions  
2045   2054   22.887171   0.555972   0.079   514   1.108   4.43   0.06884   1.378   cD/E   one faint companion  
2014   2017   1.203958   0.951182   0.099   565   1.026   2.60   0.03865   1.205   E/cD       
---   3351   248.299866   27.000183   0.071   159   0.505   3.39   0.03233   1.437   S0/E       
---   3380   239.307571   28.286875   0.091   317   1.442   6.10   0.03397   1.223   cD   Faint companions  
---   3299   238.921697   28.967963   0.078   504   1.248   3.72   0.02056   1.109   cD   Merging with bright E  
---   3287   239.158118   28.659961   0.078   316   1.440   6.78   0.03446   1.247   cD   Merging with very bright E (almost dumbbell)  
---   3066   239.485001   28.795601   0.077   482   1.713   6.81   0.03332   1.177   cD   Several faint companions  

